Loop-Erased Random Surfaces

Loop-erased random walk and it's scaling limit, Schramm--Loewner evolution, have found numerous applications in mathematics and physics. We present a 2 dimensional analogue of LERW, the loop erased random surface. We do this by defining a 2 dimensional spanning tree and declaring that LERS should have the same relation to these 2 trees as LERW has to ordinary spanning trees. Furthermore we present numerical evidence that the growth rate for LERS on a $\delta$ fine grid as $\delta \to 0$ is $2.5269 \pm 0.0017$ and we hypothesize that it has an exact value of 48/19. This suggests the possibility of a fractal limiting object for LERS analogous to SLE for LERW.

==> LERS_data.dat <==
n upper lower median upper_conf 3rd_quart 1st_quart lower_conf mean %auto-ignore
5 131.000000 33.000000 73.000000 115.000000 85.000000 63.000000 47.000000 75.586000 
6 222.000000 64.000000 118.000000 186.000000 134.000000 102.000000 74.000000 119.826000 
7 329.000000 83.000000 165.000000 253.000000 191.000000 145.000000 109.000000 169.858000 
8 422.000000 126.000000 232.000000 346.000000 264.000000 206.000000 162.000000 237.846000 
9 531.000000 173.000000 309.000000 445.000000 349.000000 271.000000 215.000000 313.744000 
10 680.000000 228.000000 402.000000 566.000000 454.000000 350.000000 282.000000 406.284000 
11 847.000000 305.000000 497.000000 727.000000 567.000000 441.000000 353.000000 509.268000 
12 1130.000000 320.000000 618.000000 890.000000 696.000000 546.000000 440.000000 627.552000 
13 1393.000000 473.000000 759.000000 1075.000000 867.000000 671.000000 541.000000 774.800000 
14 1538.000000 520.000000 916.000000 1336.000000 1028.000000 808.000000 650.000000 933.716000 
15 2113.000000 585.000000 1087.000000 1523.000000 1215.000000 963.000000 773.000000 1101.852000 
16 2168.000000 764.000000 1258.000000 1778.000000 1434.000000 1100.000000 898.000000 1277.110000 
17 2727.000000 909.000000 1485.000000 2125.000000 1661.000000 1321.000000 1089.000000 1508.842000 
18 2948.000000 982.000000 1708.000000 2380.000000 1918.000000 1522.000000 1232.000000 1733.630000 
19 3311.000000 1169.000000 1969.000000 2809.000000 2209.000000 1719.000000 1369.000000 1984.238000 
20 3516.000000 1318.000000 2190.000000 3078.000000 2470.000000 1966.000000 1624.000000 2233.926000 
21 4609.000000 1485.000000 2503.000000 3459.000000 2809.000000 2237.000000 1729.000000 2534.384000 
22 4624.000000 1736.000000 2816.000000 3930.000000 3148.000000 2520.000000 2060.000000 2855.056000 
23 5539.000000 1805.000000 3111.000000 4543.000000 3525.000000 2765.000000 2287.000000 3181.268000 
24 6216.000000 2120.000000 3524.000000 4926.000000 3956.000000 3088.000000 2490.000000 3561.218000 
25 6329.000000 2285.000000 3877.000000 5477.000000 4375.000000 3443.000000 2801.000000 3941.846000 
26 8792.000000 2562.000000 4316.000000 5984.000000 4814.000000 3848.000000 3098.000000 4366.788000 
27 7649.000000 2901.000000 4753.000000 6637.000000 5321.000000 4155.000000 3437.000000 4793.424000 
28 8474.000000 3166.000000 5120.000000 7022.000000 5764.000000 4570.000000 3712.000000 5203.208000 
29 9295.000000 3387.000000 5655.000000 7921.000000 6325.000000 5047.000000 4101.000000 5725.982000 
30 11114.000000 3970.000000 6176.000000 8704.000000 6926.000000 5494.000000 4458.000000 6274.562000 
31 10539.000000 4147.000000 6651.000000 9233.000000 7401.000000 5923.000000 4775.000000 6720.814000 
32 11626.000000 4420.000000 7376.000000 10222.000000 8246.000000 6486.000000 5238.000000 7413.156000 
33 14107.000000 4789.000000 7867.000000 11261.000000 8957.000000 7095.000000 5619.000000 8036.124000 
34 14222.000000 5220.000000 8562.000000 12024.000000 9660.000000 7542.000000 6184.000000 8691.036000 
35 15155.000000 5285.000000 9147.000000 12833.000000 10339.000000 8095.000000 6711.000000 9300.740000 
36 16026.000000 5532.000000 9624.000000 13952.000000 10786.000000 8594.000000 6880.000000 9802.066000 
37 18043.000000 6191.000000 10491.000000 14667.000000 11781.000000 9301.000000 7713.000000 10624.842000 
38 18050.000000 6910.000000 11284.000000 15626.000000 12650.000000 10074.000000 7952.000000 11417.362000 
39 19747.000000 7481.000000 11951.000000 16749.000000 13407.000000 10709.000000 8859.000000 12177.660000 
40 21338.000000 7614.000000 12786.000000 18144.000000 14256.000000 11426.000000 9504.000000 12982.802000 
41 24817.000000 8261.000000 13501.000000 19003.000000 15399.000000 12131.000000 9893.000000 13827.916000 
42 26184.000000 8772.000000 14492.000000 20458.000000 16442.000000 12894.000000 10586.000000 14742.714000 
43 25505.000000 8823.000000 15197.000000 21189.000000 17221.000000 13683.000000 11125.000000 15528.088000 
44 25248.000000 9786.000000 16320.000000 22640.000000 18244.000000 14530.000000 11560.000000 16483.936000 
45 27949.000000 10771.000000 17159.000000 23615.000000 19185.000000 15459.000000 12495.000000 17431.438000 
46 30364.000000 11542.000000 18394.000000 25634.000000 20450.000000 16528.000000 13408.000000 18636.268000 
47 30503.000000 12063.000000 19215.000000 26495.000000 21687.000000 17297.000000 13991.000000 19605.284000 
48 35168.000000 12378.000000 20328.000000 28374.000000 22818.000000 18056.000000 14692.000000 20599.586000 
49 38257.000000 13375.000000 21459.000000 29481.000000 23991.000000 19137.000000 15231.000000 21727.882000 
50 40446.000000 13118.000000 22416.000000 31980.000000 25136.000000 19938.000000 16008.000000 22836.864000 
51 38363.000000 14941.000000 24039.000000 32413.000000 26663.000000 21261.000000 17607.000000 24140.330000 
52 39854.000000 14362.000000 24840.000000 34846.000000 27972.000000 22430.000000 17944.000000 25261.798000 
53 44493.000000 17187.000000 26131.000000 37053.000000 29419.000000 23411.000000 19373.000000 26721.836000 
54 46996.000000 16680.000000 27564.000000 39598.000000 30902.000000 24730.000000 20282.000000 28138.288000 
55 48739.000000 18493.000000 28679.000000 39389.000000 32165.000000 25837.000000 20681.000000 29155.266000 
56 51780.000000 16714.000000 30108.000000 42722.000000 33844.000000 26954.000000 22078.000000 30803.068000 
57 52085.000000 20211.000000 31569.000000 44177.000000 35161.000000 28117.000000 22267.000000 31922.764000 
58 55960.000000 21278.000000 32544.000000 46658.000000 36768.000000 29144.000000 23538.000000 33180.468000 
59 60373.000000 21027.000000 34921.000000 48175.000000 39119.000000 31413.000000 25331.000000 35322.982000 
60 66198.000000 21462.000000 36176.000000 49776.000000 40196.000000 31956.000000 25526.000000 36524.300000 
61 68005.000000 23407.000000 37317.000000 53039.000000 41805.000000 34025.000000 27917.000000 38257.430000 
62 62922.000000 24704.000000 39330.000000 55054.000000 44064.000000 35392.000000 28584.000000 39966.198000 
63 66245.000000 23355.000000 41391.000000 57763.000000 46021.000000 36651.000000 29421.000000 41645.456000 
64 72520.000000 26228.000000 42946.000000 58304.000000 48176.000000 38154.000000 30902.000000 43377.202000 
65 76491.000000 26339.000000 44559.000000 62879.000000 49755.000000 39833.000000 32521.000000 45233.154000 
66 80196.000000 28546.000000 46354.000000 63784.000000 51764.000000 41266.000000 34458.000000 47046.312000 
67 79431.000000 28613.000000 48671.000000 67523.000000 54587.000000 43255.000000 34989.000000 49171.112000 
68 82288.000000 30094.000000 50234.000000 71528.000000 56160.000000 44414.000000 35994.000000 50835.452000 
69 84745.000000 32933.000000 51551.000000 73059.000000 57955.000000 45861.000000 37443.000000 52489.710000 
70 97966.000000 33362.000000 53686.000000 76164.000000 59732.000000 47694.000000 40156.000000 54697.364000 
71 92359.000000 33497.000000 55769.000000 79385.000000 62963.000000 50243.000000 40567.000000 57114.270000 
72 102754.000000 36122.000000 57964.000000 80966.000000 64646.000000 51834.000000 41946.000000 58867.194000 
73 101137.000000 35249.000000 59807.000000 84663.000000 67089.000000 53675.000000 43499.000000 61011.446000 
74 103350.000000 38970.000000 62506.000000 85398.000000 69242.000000 55444.000000 45828.000000 63092.502000 
75 107149.000000 40213.000000 64187.000000 89393.000000 72611.000000 57301.000000 46417.000000 65436.264000 
76 120922.000000 43344.000000 66056.000000 92278.000000 74268.000000 59118.000000 48024.000000 67221.284000 
77 111553.000000 42477.000000 68587.000000 95697.000000 76709.000000 60617.000000 48851.000000 69388.948000 
78 120280.000000 43996.000000 71378.000000 98024.000000 79432.000000 62748.000000 52268.000000 72078.894000 
79 120317.000000 44703.000000 74413.000000 103275.000000 82987.000000 66177.000000 52917.000000 75223.026000 
80 125242.000000 45482.000000 76164.000000 107714.000000 85124.000000 68854.000000 56710.000000 77580.154000 
81 139861.000000 45127.000000 77603.000000 110555.000000 87693.000000 69463.000000 55645.000000 79190.042000 
82 136074.000000 51198.000000 79958.000000 110230.000000 90824.000000 71164.000000 58598.000000 81498.424000 
83 140207.000000 53017.000000 83083.000000 115701.000000 92803.000000 74397.000000 61399.000000 84276.194000 
84 158150.000000 49828.000000 86126.000000 120050.000000 96306.000000 76862.000000 62280.000000 87445.214000 
85 150981.000000 50397.000000 88533.000000 126379.000000 98767.000000 79103.000000 65793.000000 90142.830000 
86 144956.000000 58408.000000 91806.000000 126096.000000 102522.000000 82992.000000 68228.000000 93195.476000 
87 154941.000000 57585.000000 94505.000000 132619.000000 105947.000000 84393.000000 67723.000000 95958.042000 
88 167956.000000 60006.000000 97140.000000 137506.000000 107874.000000 86718.000000 71394.000000 98284.008000 
89 197191.000000 66329.000000 98801.000000 138957.000000 111507.000000 88887.000000 73535.000000 101308.754000 
90 186064.000000 61896.000000 102134.000000 142760.000000 114020.000000 91650.000000 74466.000000 103970.718000 
91 167495.000000 68017.000000 104949.000000 145981.000000 117419.000000 94705.000000 77807.000000 106816.706000 
92 192128.000000 69262.000000 108488.000000 151350.000000 123172.000000 96546.000000 79508.000000 110579.584000 
93 183329.000000 71727.000000 111191.000000 153835.000000 125183.000000 99891.000000 82465.000000 113126.252000 
94 191732.000000 62184.000000 114744.000000 162620.000000 128238.000000 102786.000000 83894.000000 116561.606000 
95 218953.000000 74735.000000 117685.000000 167395.000000 131937.000000 104799.000000 83823.000000 119937.164000 
96 211074.000000 74880.000000 120736.000000 170942.000000 135776.000000 108678.000000 88762.000000 123107.590000 
97 225753.000000 66491.000000 124585.000000 175817.000000 138569.000000 111703.000000 90845.000000 126103.950000 
98 209698.000000 81432.000000 128958.000000 181784.000000 144996.000000 115408.000000 93656.000000 130965.070000 
99 242997.000000 85399.000000 132539.000000 182905.000000 147577.000000 118467.000000 97249.000000 134262.064000 
100 235506.000000 78774.000000 135126.000000 182332.000000 150850.000000 120046.000000 97840.000000 136583.464000 

